Probabilistic Monocular 3D Human Pose Estimation with Normalizing Flows

3D human pose estimation from monocular images is a highly ill-posed problem due to depth ambiguities and occlusions. Nonetheless, most existing works ignore these ambiguities and only estimate a single solution. In contrast, we generate a diverse set of hypotheses that represents the full posterior distribution of feasible 3D poses. To this end, we propose a normalizing flow based method that exploits the deterministic 3D-to-2D mapping to solve the ambiguous inverse 2D-to-3D problem. Additionally, uncertain detections and occlusions are effectively modeled by incorporating uncertainty information of the 2D detector as condition. Further keys to success are a learned 3D pose prior and a generalization of the best-of-M loss. We evaluate our approach on the two benchmark datasets Human3.6M and MPI-INF-3DHP, outperforming all comparable methods in most metrics. The implementation is available on GitHub.

==> error_list_plot.csv <==
n_hypos, ours, sharma, z0_gauss
1,103.725189208984,98.4857635498047,97.8805999755859
2,94.9019393920898,93.2164001464844,95.0670013427734
3,90.9732894897461,90.809684753418,93.7182998657227
4,88.5491638183594,89.3464126586914,92.8247985839844
5,86.8546524047852,88.3246688842774,92.2128982543945
6,85.5400390625,87.5364608764648,91.7060012817383
7,84.5429611206055,86.909782409668,91.2733001708984
8,83.725227355957,86.4170455932617,90.9615020751953
9,83.0166931152344,86.0159454345703,90.6871032714844
10,82.3938980102539,85.6133804321289,90.4203033447266
11,81.8215866088867,85.2644195556641,90.1990966796875
12,81.298469543457,84.9788513183594,90.0211029052734
13,80.8810119628906,84.7070693969727,89.8412017822266
14,80.4990844726563,84.4658813476562,89.6761016845703
15,80.1950836181641,84.2397842407227,89.5173034667969
16,79.8730163574219,84.0436019897461,89.3703994750977
17,79.5749588012695,83.8478240966797,89.2428970336914
18,79.2891998291016,83.6994094848633,89.1395034790039
19,79.0523300170898,83.5350036621094,89.0278015136719
20,78.7948226928711,83.3974990844727,88.9207992553711
21,78.5850524902344,83.2661209106445,88.80419921875
22,78.3864440917969,83.1464996337891,88.7160034179687
23,78.2058563232422,83.0362396240234,88.6240005493164
24,78.0202407836914,82.9074935913086,88.5393981933594
25,77.8459930419922,82.793830871582,88.4664993286133
26,77.6751174926758,82.6670227050781,88.3946990966797
27,77.5217666625977,82.5656585693359,88.3276977539063
28,77.3695068359375,82.4727401733398,88.2618026733399
29,77.2204513549805,82.3813247680664,88.1919021606445
30,77.0762176513672,82.2702102661133,88.1315002441406
31,76.9225006103516,82.1839904785156,88.0690994262695
32,76.7819519042969,82.103515625,88.0120010375977
33,76.6581878662109,82.0287704467773,87.9467010498047
34,76.5524215698242,81.9522171020508,87.8884963989258
35,76.4443359375,81.8831100463867,87.8338012695312
36,76.3284301757813,81.8093414306641,87.7798004150391
37,76.2130966186524,81.7380905151367,87.7353973388672
38,76.1056518554688,81.6668319702148,87.6878967285156
39,76.006591796875,81.6048431396484,87.6373977661133
40,75.926628112793,81.5472564697266,87.5916976928711
41,75.8538436889648,81.4911804199219,87.546501159668
42,75.754020690918,81.4325180053711,87.4963989257813
43,75.66015625,81.3818359375,87.456298828125
44,75.568977355957,81.3318099975586,87.4194030761719
45,75.504020690918,81.2807388305664,87.3852005004883
46,75.4241561889648,81.219970703125,87.3430023193359
47,75.3470611572266,81.1669921875,87.2990036010742
48,75.2717437744141,81.1216201782227,87.2671966552734
49,75.1869277954102,81.0760345458984,87.2242965698242
50,75.0994186401367,81.0328979492187,87.1856994628906
51,75.0222015380859,80.9826812744141,87.1585006713867
52,74.9586944580078,80.9331970214844,87.1218032836914
53,74.8848114013672,80.888916015625,87.0919036865234
54,74.8069076538086,80.8496322631836,87.0584030151367
55,74.7412261962891,80.8083419799805,87.0255966186523
56,74.6753997802734,80.7671051025391,86.9963989257812
57,74.6257476806641,80.7369537353516,86.9655990600586
58,74.5462341308594,80.6976852416992,86.9365005493164
59,74.490364074707,80.6545333862305,86.9052963256836
60,74.4348983764648,80.6246871948242,86.8769989013672
61,74.3809356689453,80.5768203735352,86.8501968383789
62,74.3256988525391,80.5415420532227,86.8171005249024
63,74.2658615112305,80.5070648193359,86.7893981933594
64,74.2033920288086,80.4756927490234,86.7606964111328
65,74.1567077636719,80.4440383911133,86.736198425293
66,74.1057205200195,80.4138717651367,86.7111968994141
67,74.0561676025391,80.3815231323242,86.6827011108398
68,73.9968719482422,80.3557815551758,86.6547012329102
69,73.93896484375,80.3204879760742,86.6281967163086
70,73.8932647705078,80.2922897338867,86.602897644043
71,73.8400192260742,80.2712860107422,86.5810012817383
72,73.7855911254883,80.2455825805664,86.5606002807617
73,73.7372207641602,80.2161178588867,86.53759765625
74,73.6836242675781,80.1930541992187,86.5156021118164
75,73.6446838378906,80.16552734375,86.4925003051758
76,73.6012725830078,80.1369552612305,86.4698028564453
77,73.5539779663086,80.1096115112305,86.4490966796875
78,73.5198059082031,80.0777206420898,86.426399230957
79,73.4812774658203,80.0507583618164,86.4059982299805
80,73.4434204101563,80.0273895263672,86.3844985961914
81,73.4063491821289,80.0063400268555,86.3646011352539
82,73.3586730957031,79.9815063476563,86.3467025756836
83,73.3179321289063,79.9571075439453,86.3254013061524
84,73.2671203613281,79.9323348999023,86.3072967529297
85,73.2212829589844,79.9106903076172,86.2895965576172
86,73.1857833862305,79.8902053833008,86.2686996459961
87,73.1474151611328,79.8633728027344,86.2511978149414
88,73.1100540161133,79.8421936035156,86.2333984375
89,73.0712738037109,79.815673828125,86.2183990478516
90,73.0382461547852,79.7959289550781,86.2027969360352
91,72.9927062988281,79.7683792114258,86.1871032714844
92,72.9631729125977,79.7417984008789,86.1717987060547
93,72.921257019043,79.7210083007812,86.1565017700195
94,72.8813858032227,79.7032089233398,86.1415023803711
95,72.8536376953125,79.6851119995117,86.1252975463867
96,72.8190078735352,79.6640167236328,86.1108016967773
97,72.7891540527344,79.6421890258789,86.097297668457
98,72.7595443725586,79.620002746582,86.0793991088867
99,72.7272720336914,79.5944290161133,86.0588989257812
100,72.6958999633789,79.5719985961914,86.0410995483398
101,72.6679840087891,79.5530166625977,86.022102355957
102,72.6373291015625,79.5353698730469,86.0068969726563
103,72.6155548095703,79.5142211914063,85.9926986694336
104,72.5877380371094,79.4906616210938,85.9764022827148
105,72.5654220581055,79.4740753173828,85.9609985351563
106,72.5398025512695,79.4523010253906,85.9419021606445
107,72.5099334716797,79.4365997314453,85.9272994995117
108,72.4778366088867,79.4177322387695,85.9162979125977
109,72.4560546875,79.3970565795898,85.9030990600586
110,72.4351806640625,79.3812484741211,85.8881988525391
111,72.4012451171875,79.3676681518555,85.8767013549805
112,72.3661575317383,79.3546676635742,85.8639984130859
113,72.3352966308594,79.3396148681641,85.8508987426758
114,72.3092880249024,79.3232269287109,85.8377990722656
115,72.2839431762695,79.3086853027344,85.8227996826172
116,72.2592086791992,79.2963943481445,85.8121032714844
117,72.2397079467774,79.2788696289063,85.7996978759766
118,72.2113876342773,79.2616729736328,85.7870025634766
119,72.1898574829102,79.244010925293,85.7716979980469
120,72.1613311767578,79.2323989868164,85.75830078125
121,72.1301574707031,79.2136535644531,85.7434997558594
122,72.1094284057617,79.2003784179687,85.7304992675781
123,72.0789794921875,79.1846542358398,85.7161026000977
124,72.0527648925781,79.1687088012695,85.7030029296875
125,72.0281448364258,79.1563339233398,85.6923980712891
126,72.0070343017578,79.1355590820313,85.6820983886719
127,71.9792098999023,79.1245574951172,85.6695022583008
128,71.9520416259766,79.1110534667969,85.6563034057617
129,71.9243011474609,79.0924835205078,85.6401977539062
130,71.9031448364258,79.0774154663086,85.628303527832
131,71.8824234008789,79.0595703125,85.6165008544922
132,71.8617095947266,79.0491027832031,85.6082992553711
133,71.8400802612305,79.0349960327148,85.5980987548828
134,71.8163757324219,79.0240707397461,85.5888977050781
135,71.7963943481445,79.0082855224609,85.5755996704102
136,71.7682418823242,78.9968109130859,85.5636978149414
137,71.7445983886719,78.9804229736328,85.5507965087891
138,71.7288665771484,78.9684143066406,85.5385971069336
139,71.7109451293945,78.9548645019531,85.5253982543945
140,71.6898727416992,78.9395065307617,85.5119018554688
141,71.674201965332,78.9275894165039,85.5036010742188
142,71.6466293334961,78.9144287109375,85.4893035888672
143,71.6267395019531,78.9001998901367,85.4791030883789
144,71.6045150756836,78.8898086547852,85.4685974121094
145,71.5826110839844,78.8768997192383,85.4592971801758
146,71.5617294311523,78.8638000488281,85.4501037597656
147,71.5455856323242,78.8512649536133,85.440803527832
148,71.521240234375,78.8335494995117,85.4327011108398
149,71.5022811889648,78.8188323974609,85.4250030517578
150,71.4826812744141,78.8076400756836,85.415901184082
151,71.4618682861328,78.7939910888672,85.4079971313477
152,71.4441986083984,78.7811050415039,85.3994979858399
153,71.4253463745117,78.7721405029297,85.3863983154297
154,71.4004516601563,78.759521484375,85.3748016357422
155,71.3823776245117,78.7462615966797,85.366096496582
156,71.3580703735352,78.7376556396484,85.3556976318359
157,71.3387908935547,78.722770690918,85.3453979492187
158,71.3231048583984,78.714225769043,85.3376007080078
159,71.306037902832,78.7012634277344,85.3282012939453
160,71.2901077270508,78.6915054321289,85.3199996948242
161,71.2696685791016,78.6819686889649,85.3104019165039
162,71.2551193237305,78.6701278686523,85.3004989624023
163,71.2340393066406,78.6582946777344,85.2925033569336
164,71.2090377807617,78.6434173583984,85.2826995849609
165,71.1892776489258,78.6320571899414,85.2714004516602
166,71.1657943725586,78.6188659667969,85.2634963989258
167,71.1474380493164,78.6084976196289,85.2534027099609
168,71.1337432861328,78.5955810546875,85.2444000244141
169,71.1153869628906,78.5851974487305,85.2354965209961
170,71.0978012084961,78.577262878418,85.2263031005859
171,71.0799179077148,78.5650024414062,85.217399597168
172,71.0643005371094,78.556022644043,85.209098815918
173,71.0511703491211,78.5431213378906,85.2012023925781
174,71.0345001220703,78.5326690673828,85.1912994384766
175,71.0241851806641,78.5191955566406,85.1817016601563
176,71.0093994140625,78.5097122192383,85.1710968017578
177,70.9908752441406,78.4990081787109,85.1602020263672
178,70.9724807739258,78.4911651611328,85.1544036865234
179,70.9573593139649,78.4811401367188,85.1485977172852
180,70.9434509277344,78.4712295532227,85.1399993896484
181,70.9190673828125,78.4627990722656,85.1313018798828
182,70.9016647338867,78.4501495361328,85.1222991943359
183,70.8853225708008,78.4409408569336,85.1138000488281
184,70.8646774291992,78.4296646118164,85.1071014404297
185,70.8452224731445,78.4233169555664,85.1007995605469
186,70.8330688476562,78.4135437011719,85.0939025878906
187,70.8183670043945,78.4060363769531,85.0896987915039
188,70.8025588989258,78.3965606689453,85.0802993774414
189,70.7832107543945,78.3899078369141,85.0728988647461
190,70.7665481567383,78.3794479370117,85.0653991699219
191,70.7511291503906,78.368522644043,85.0579986572266
192,70.7387542724609,78.3564910888672,85.0495986938477
193,70.7315139770508,78.3526992797852,85.0391006469727
194,70.7186050415039,78.3442230224609,85.0352020263672
195,70.7068634033203,78.338005065918,85.027099609375
196,70.6978988647461,78.3321685791016,85.0182037353516
197,70.6833953857422,78.3159332275391,85.0110015869141
198,70.666862487793,78.3098983764648,85.0022964477539
199,70.6511001586914,78.301155090332,84.9962997436523
200,70.636604309082,78.295524597168,84.9884033203125
201,70.6214370727539,78.2919998168945,84.9810028076172
202,70.6077651977539,78.2832260131836,84.9717025756836
203,70.596794128418,78.2690505981445,84.9657974243164
204,70.5804824829102,78.2615585327148,84.9601974487305
205,70.5699615478516,78.254524230957,84.9533996582031
206,70.5580139160156,78.2480697631836,84.9453964233399
207,70.5468978881836,78.2380065917969,84.9393005371094
208,70.5357971191406,78.2286911010742,84.9324035644531
209,70.5187225341797,78.2201309204102,84.9268035888672
210,70.5061721801758,78.2091293334961,84.9185028076172
211,70.4933242797852,78.2006301879883,84.9115982055664
212,70.4799575805664,78.1947402954102,84.9044036865234
213,70.4670791625977,78.1845397949219,84.8960037231445
214,70.4530868530273,78.1782073974609,84.888801574707
215,70.4402313232422,78.1684036254883,84.881103515625
216,70.4290466308594,78.159049987793,84.8738021850586
217,70.4216156005859,78.1512451171875,84.8657989501953
218,70.4140548706055,78.1445236206055,84.8574981689453
219,70.400260925293,78.1364440917969,84.8511962890625
220,70.3808212280273,78.129150390625,84.8448028564453
221,70.3682632446289,78.1222534179688,84.8364028930664
222,70.3525466918945,78.114990234375,84.8307037353516
223,70.3351058959961,78.1054229736328,84.8236999511719
224,70.31689453125,78.0946273803711,84.8179016113281
225,70.3071212768555,78.0878524780273,84.8114013671875
226,70.2960662841797,78.0825653076172,84.8050994873047
227,70.282096862793,78.0774078369141,84.7978973388672
228,70.2692413330078,78.0728530883789,84.7904968261719
229,70.2608413696289,78.0642700195313,84.7828979492187
230,70.2487945556641,78.0557250976563,84.7762985229492
231,70.2307052612305,78.0486297607422,84.7697982788086
232,70.2167282104492,78.0422286987305,84.7658996582031
233,70.2053680419922,78.0331420898438,84.7584991455078
234,70.1948165893555,78.0250473022461,84.7544021606445
235,70.1770095825195,78.0153656005859,84.7490005493164
236,70.1628494262695,78.0069351196289,84.7437973022461
237,70.1489715576172,78.0028305053711,84.7384033203125
238,70.1341934204102,77.9944000244141,84.7341995239258
239,70.1247177124023,77.986457824707,84.7274017333984
240,70.1099395751953,77.9752731323242,84.720100402832
241,70.1016998291016,77.9689483642578,84.7135009765625
242,70.0909194946289,77.9617004394531,84.7072982788086
243,70.0781631469727,77.952522277832,84.6988983154297
244,70.0692977905274,77.9429092407227,84.6940002441406
245,70.0606994628906,77.9355392456055,84.6886978149414
246,70.0549087524414,77.9295959472656,84.682502746582
247,70.0435104370117,77.9207077026367,84.6772994995117
248,70.0331726074219,77.9138641357422,84.6704025268555
249,70.0210418701172,77.9077453613281,84.6669006347656
250,70.0096588134766,77.9011154174805,84.6617965698242
251,69.992057800293,77.8949966430664,84.6568984985352
252,69.9809951782227,77.8868255615234,84.6518020629883
253,69.9683456420898,77.8820266723633,84.6468963623047
254,69.9609832763672,77.87646484375,84.6420974731445
255,69.9474182128906,77.8707504272461,84.6359024047852
256,69.9396591186523,77.8633270263672,84.6312026977539
257,69.9263458251953,77.8591384887695,84.625602722168
258,69.9176940917969,77.8510055541992,84.6212997436524
259,69.9082641601563,77.8423767089844,84.6158981323242
260,69.8998947143555,77.8377990722656,84.6110992431641
261,69.8907241821289,77.8318786621094,84.6052017211914
262,69.8806838989258,77.8248748779297,84.5990982055664
263,69.8690490722656,77.8173675537109,84.5942001342774
264,69.8594818115234,77.8120269775391,84.58740234375
265,69.8468933105469,77.8069381713867,84.5802993774414
266,69.8364791870117,77.8025054931641,84.5751037597656
267,69.8284683227539,77.7961273193359,84.5702972412109
268,69.8201370239258,77.7886047363281,84.5643005371094
269,69.8103790283203,77.784912109375,84.5606002807617
270,69.800163269043,77.7797470092773,84.5550003051758
271,69.7848434448242,77.7740325927734,84.5511016845703
272,69.7785034179688,77.7692413330078,84.5451965332031
273,69.7742004394531,77.760368347168,84.5389022827149
274,69.7657470703125,77.7533798217773,84.5339965820313
275,69.7433471679688,77.7478332519531,84.5288009643555
276,69.7311096191406,77.736946105957,84.5240020751953
277,69.7218399047852,77.7323226928711,84.5208969116211
278,69.7113342285156,77.7269058227539,84.513298034668
279,69.7008209228516,77.7214202880859,84.5083999633789
280,69.6901702880859,77.7136077880859,84.5038986206055
281,69.6814498901367,77.7100448608398,84.4988021850586
282,69.671012878418,77.7023162841797,84.4959030151367
283,69.6617660522461,77.6954956054688,84.4909973144531
284,69.6536331176758,77.6920318603516,84.4858016967774
285,69.6434173583984,77.6850433349609,84.4823989868164
286,69.6312408447266,77.6791076660156,84.4736022949219
287,69.6185531616211,77.6739883422852,84.4703979492187
288,69.6123580932617,77.6664199829102,84.4653015136719
289,69.6003189086914,77.664192199707,84.4595031738281
290,69.5905075073242,77.6586380004883,84.4561996459961
291,69.5791320800781,77.6563339233398,84.4502029418945
292,69.5690002441406,77.6534881591797,84.4456024169922
293,69.5569076538086,77.6481475830078,84.4403991699219
294,69.5519943237305,77.6450500488281,84.4363021850586
295,69.5443649291992,77.6423721313477,84.4304962158203
296,69.5392608642578,77.636116027832,84.4254989624023
297,69.5331649780273,77.625617980957,84.4214019775391
298,69.5245971679688,77.6175231933594,84.4188003540039
299,69.5196914672852,77.6140747070312,84.4133987426758
300,69.5127487182617,77.6101379394531,84.4076995849609
301,69.5037231445312,77.60498046875,84.4052963256836
302,69.4954223632813,77.600830078125,84.4017028808594
303,69.4883270263672,77.5937347412109,84.3983001708984
304,69.4788208007813,77.5898895263672,84.3954010009766
305,69.4714889526367,77.5838394165039,84.3898010253906
306,69.4658584594727,77.5800247192383,84.3861999511719
307,69.4601593017578,77.5742340087891,84.3830032348633
308,69.4505157470703,77.567497253418,84.3787002563477
309,69.4384994506836,77.5625534057617,84.3747024536133
310,69.4294815063477,77.5586471557617,84.3714981079102
311,69.4245910644531,77.5533447265625,84.3679962158203
312,69.4158020019531,77.5471954345703,84.3648986816406
313,69.40185546875,77.5452117919922,84.3619003295899
314,69.3939895629883,77.5402603149414,84.3547973632812
315,69.3878555297852,77.5293655395508,84.3516006469727
316,69.3825531005859,77.5223159790039,84.347900390625
317,69.3681640625,77.5190811157227,84.3431015014648
318,69.3613052368164,77.5151443481445,84.340202331543
319,69.3507766723633,77.5123291015625,84.3358993530273
320,69.3384857177734,77.5048828125,84.3317031860352
321,69.329719543457,77.5004425048828,84.3265991210938
322,69.3233261108398,77.4929046630859,84.3234024047852
323,69.3141021728516,77.486213684082,84.3187026977539
324,69.3004302978516,77.4804611206055,84.3113021850586
325,69.2932815551758,77.4790954589844,84.3085021972656
326,69.2862167358399,77.473762512207,84.3050994873047
327,69.2759857177734,77.467414855957,84.3022994995117
328,69.2688980102539,77.4642105102539,84.2996978759766
329,69.2663269042969,77.4576644897461,84.2974014282227
330,69.2576370239258,77.4522094726563,84.2917022705078
331,69.2500839233398,77.4445343017578,84.2863998413086
332,69.2419128417969,77.4365463256836,84.2835998535156
333,69.2353591918945,77.4313201904297,84.2801971435547
334,69.2283782958984,77.4258804321289,84.2751998901367
335,69.219856262207,77.4214401245117,84.2717971801758
336,69.211799621582,77.417610168457,84.2686004638672
337,69.208122253418,77.4140472412109,84.263298034668
338,69.1981582641602,77.4113922119141,84.2602996826172
339,69.1933670043945,77.4073333740234,84.2565994262695
340,69.1827392578125,77.4034881591797,84.2525024414062
341,69.1745681762695,77.3996276855469,84.2505035400391
342,69.1661758422852,77.3930969238281,84.2455978393555
343,69.1581268310547,77.3850173950195,84.2414016723633
344,69.149772644043,77.3810043334961,84.2362976074219
345,69.1432113647461,77.3760604858398,84.234001159668
346,69.1339340209961,77.3724212646484,84.2313003540039
347,69.1273880004883,77.3689956665039,84.2266998291016
348,69.1212997436523,77.3656005859375,84.220703125
349,69.1156311035156,77.3617477416992,84.2174987792969
350,69.1103820800781,77.3573455810547,84.2143020629883
351,69.1047515869141,77.3535232543945,84.2093963623047
352,69.0979690551758,77.3481140136719,84.2044982910156
353,69.0898742675781,77.3437805175781,84.1999969482422
354,69.0821533203125,77.3374404907227,84.1977996826172
355,69.0769500732422,77.3323822021484,84.1932983398437
356,69.0696868896484,77.3288040161133,84.1893997192383
357,69.0620040893555,77.326301574707,84.1846008300781
358,69.0564193725586,77.3172988891602,84.1801986694336
359,69.0488586425781,77.3142776489258,84.1769027709961
360,69.0397796630859,77.3082504272461,84.1743011474609
361,69.0337677001953,77.3040237426758,84.1713027954102
362,69.0294876098633,77.2985763549805,84.1662979125977
363,69.0215301513672,77.2962493896484,84.1628036499023
364,69.015266418457,77.2920074462891,84.1572036743164
365,69.0121002197266,77.2888717651367,84.1522979736328
366,68.997688293457,77.2833786010742,84.147102355957
367,68.9891052246094,77.2819595336914,84.1429977416992
368,68.9817123413086,77.2771911621094,84.1384963989258
369,68.9785766601563,77.2733459472656,84.1355972290039
370,68.9727630615234,77.266357421875,84.1317977905274
371,68.9652633666992,77.2644882202148,84.1287994384766
372,68.9589309692383,77.2605819702148,84.1244964599609
373,68.9496154785156,77.2567977905274,84.1197967529297
374,68.9426422119141,77.2536773681641,84.1156997680664
375,68.9330062866211,77.2477111816406,84.1122970581055
376,68.922477722168,77.2412490844727,84.1082000732422
377,68.9193267822266,77.2372894287109,84.1026992797852
378,68.9129180908203,77.2301712036133,84.0991973876953
379,68.9024353027344,77.2235107421875,84.0951995849609
380,68.8940734863281,77.2210083007812,84.0921020507813
381,68.8878173828125,77.2164306640625,84.0878982543945
382,68.88134765625,77.21142578125,84.0838012695312
383,68.8784637451172,77.2084808349609,84.0799026489258
384,68.8706359863281,77.2029342651367,84.0765991210938
385,68.862922668457,77.1995315551758,84.0728988647461
386,68.8574981689453,77.196174621582,84.0706024169922
387,68.8499908447266,77.1920623779297,84.0672988891602
388,68.8405609130859,77.1890563964844,84.0632019042969
389,68.8344116210938,77.1851425170898,84.0578002929687
390,68.8281478881836,77.1822662353516,84.0533981323242
391,68.8246917724609,77.1730575561523,84.0490036010742
392,68.8204803466797,77.1691589355469,84.0448989868164
393,68.8102035522461,77.166877746582,84.040901184082
394,68.8009872436524,77.164192199707,84.0374984741211
395,68.7949829101563,77.1602935791016,84.0335998535156
396,68.7852249145508,77.1563262939453,84.0305023193359
397,68.7807769775391,77.1531753540039,84.0274963378906
398,68.7749404907227,77.1491775512695,84.02490234375
399,68.7670669555664,77.1464080810547,84.0226974487305
400,68.761474609375,77.1436233520508,84.0195999145508
401,68.758544921875,77.1398315429687,84.0171966552734
402,68.7531356811523,77.1354598999023,84.0133972167969
403,68.7492980957031,77.1308517456055,84.0094985961914
404,68.7442398071289,77.1255264282227,84.006103515625
405,68.7415542602539,77.1198120117188,84.0018997192383
406,68.736083984375,77.117790222168,83.9964981079102
407,68.7314071655274,77.1138076782227,83.9927978515625
408,68.7265319824219,77.110954284668,83.9894027709961
409,68.7124328613281,77.1087951660156,83.9860992431641
410,68.7080535888672,77.1066055297852,83.9834976196289
411,68.7000122070313,77.1042785644531,83.9788970947266
412,68.6929626464844,77.1031875610352,83.97509765625
413,68.6846084594727,77.09912109375,83.9716033935547
414,68.6753005981445,77.0980529785156,83.9688034057617
415,68.6688842773438,77.0949783325195,83.9664001464844
416,68.6614151000977,77.0930709838867,83.9619979858398
417,68.6564788818359,77.086296081543,83.9597015380859
418,68.649787902832,77.0834503173828,83.9539031982422
419,68.6433486938477,77.0791320800781,83.9498977661133
420,68.6399002075195,77.076416015625,83.9450988769531
421,68.6357421875,77.0735244750977,83.9417037963867
422,68.6316528320313,77.0697631835938,83.9402008056641
423,68.6265182495117,77.0636138916016,83.936897277832
424,68.6225814819336,77.0605010986328,83.9328994750977
425,68.6168899536133,77.0569686889648,83.928596496582
426,68.6124725341797,77.0539779663086,83.9250030517578
427,68.6036987304688,77.0525360107422,83.9209976196289
428,68.5945510864258,77.0478515625,83.9188003540039
429,68.586181640625,77.0398635864258,83.9150009155273
430,68.5790786743164,77.036506652832,83.9121017456055
431,68.5747604370117,77.0291213989258,83.9096984863281
432,68.5679397583008,77.0255279541016,83.9079971313477
433,68.5636596679688,77.0234680175781,83.9040985107422
434,68.5597686767578,77.019775390625,83.8996963500977
435,68.5534820556641,77.0148849487305,83.8968963623047
436,68.5486755371094,77.0090866088867,83.8933029174805
437,68.5413818359375,77.0072784423828,83.8889007568359
438,68.5362014770508,77.0038070678711,83.8843002319336
439,68.5309829711914,77.0022964477539,83.8816986083984
440,68.5255126953125,76.9989318847656,83.8775024414062
441,68.5215148925781,76.9946365356445,83.8759002685547
442,68.5163879394531,76.9931564331055,83.8729019165039
443,68.5106048583984,76.9890289306641,83.8692016601562
444,68.500129699707,76.9875259399414,83.8659973144531
445,68.4982070922852,76.985466003418,83.8626022338867
446,68.4951705932617,76.9833526611328,83.8591995239258
447,68.4895477294922,76.9803161621094,83.8564987182617
448,68.483512878418,76.9770431518555,83.8541030883789
449,68.4764938354492,76.9741287231445,83.8516998291016
450,68.4739227294922,76.9722442626953,83.8498992919922
451,68.4683380126953,76.9675674438477,83.8480987548828
452,68.4580307006836,76.962516784668,83.8439025878906
453,68.454231262207,76.9576644897461,83.8394012451172
454,68.4496994018555,76.9540176391602,83.8356018066406
455,68.444709777832,76.9528732299805,83.8330001831055
456,68.4392318725586,76.9492492675781,83.8308029174805
457,68.4347534179688,76.9452514648438,83.8285980224609
458,68.4290618896484,76.9407806396484,83.8268966674805
459,68.4221496582031,76.9389724731445,83.8246994018555
460,68.4171371459961,76.9347381591797,83.8219985961914
461,68.4092483520508,76.9318237304688,83.818603515625
462,68.4046783447266,76.927978515625,83.8162994384766
463,68.3998031616211,76.9241409301758,83.8140029907227
464,68.389762878418,76.9214782714844,83.8112030029297
465,68.3835372924805,76.9197616577148,83.8079986572266
466,68.3817825317383,76.9163513183594,83.8044967651367
467,68.3732833862305,76.9129028320313,83.8034973144531
468,68.3684234619141,76.9083786010742,83.7994003295898
469,68.3608627319336,76.9052352905274,83.7966003417969
470,68.3578567504883,76.9041290283203,83.7927017211914
471,68.3526000976562,76.9022216796875,83.7902984619141
472,68.3473129272461,76.8987197875977,83.7862014770508
473,68.3432235717774,76.8953247070313,83.782096862793
474,68.3355712890625,76.8927383422852,83.7796020507813
475,68.3294982910156,76.8885879516602,83.7763977050781
476,68.3241119384766,76.8862457275391,83.7729034423828
477,68.3172378540039,76.8844451904297,83.771598815918
478,68.3125915527344,76.8816833496094,83.7686996459961
479,68.3091659545898,76.8795318603516,83.7642974853516
480,68.3046493530273,76.877311706543,83.7628021240234
481,68.3013610839844,76.8742446899414,83.7602996826172
482,68.2961120605469,76.8730621337891,83.7578964233398
483,68.2888412475586,76.8703842163086,83.7554016113281
484,68.2839431762695,76.8669738769531,83.7527008056641
485,68.2777938842773,76.8646087646484,83.7512969970703
486,68.2729415893555,76.8615341186523,83.7502975463867
487,68.2689895629883,76.8559036254883,83.7487030029297
488,68.2636489868164,76.853157043457,83.7459030151367
489,68.2579803466797,76.8511657714844,83.7426986694336
490,68.25341796875,76.8472900390625,83.7405014038086
491,68.2488250732422,76.8433456420898,83.7397003173828
492,68.2444915771484,76.8404083251953,83.7357025146484
493,68.2387619018555,76.8373031616211,83.7325973510742
494,68.2337112426758,76.8340148925781,83.7303009033203
495,68.2292556762695,76.8307876586914,83.7281036376953
496,68.2224578857422,76.8280792236328,83.7241973876953
497,68.2175064086914,76.8255462646484,83.7228012084961
498,68.2098999023438,76.8222122192383,83.7194976806641
499,68.2021484375,76.8181686401367,83.7183990478516
500,68.1990966796875,76.8147354125977,83.7164001464844
501,68.1951217651367,76.8115386962891,83.7123031616211
502,68.1927108764648,76.8082809448242,83.7080993652344
503,68.1875152587891,76.80419921875,83.7065963745117
504,68.181755065918,76.8020172119141,83.7042007446289
505,68.1793670654297,76.7992401123047,83.7016983032227
506,68.1730651855469,76.7962799072266,83.6992034912109
507,68.1689224243164,76.7915802001953,83.6975021362305
508,68.1625137329102,76.7859039306641,83.693603515625
509,68.1604919433594,76.7824783325195,83.6900024414063
510,68.1554260253906,76.7783279418945,83.6885986328125
511,68.1474533081055,76.7766723632812,83.6855010986328
512,68.1409454345703,76.7759017944336,83.6836013793945
513,68.1371154785156,76.7734985351563,83.6806030273437
514,68.12890625,76.7723159790039,83.6790008544922
515,68.1252517700195,76.7667617797852,83.676399230957
516,68.1217803955078,76.7650680541992,83.6735992431641
517,68.1158065795898,76.7608184814453,83.6720962524414
518,68.1113433837891,76.7561264038086,83.6691970825195
519,68.1061706542969,76.7536163330078,83.6660995483399
520,68.0996856689453,76.7516326904297,83.6622009277344
521,68.0938186645508,76.7457504272461,83.6598968505859
522,68.0873031616211,76.7437286376953,83.6556015014648
523,68.0835952758789,76.7419509887695,83.6536026000977
524,68.0805587768555,76.7394866943359,83.6504974365234
525,68.0761489868164,76.7367248535156,83.6474990844727
526,68.0733108520508,76.7329635620117,83.6457977294922
527,68.0663909912109,76.7310485839844,83.6436996459961
528,68.0615463256836,76.7292938232422,83.6425018310547
529,68.0571212768555,76.7267684936523,83.6399993896484
530,68.0511627197266,76.7237167358398,83.6380996704102
531,68.049201965332,76.7197265625,83.635498046875
532,68.0437164306641,76.71826171875,83.6344985961914
533,68.0401611328125,76.716423034668,83.6317977905273
534,68.0375900268555,76.7143707275391,83.6289978027344
535,68.0330581665039,76.711555480957,83.6262969970703
536,68.0244827270508,76.7064514160156,83.6242980957031
537,68.0207672119141,76.704963684082,83.6220016479492
538,68.0154037475586,76.702392578125,83.6191024780274
539,68.012336730957,76.6999664306641,83.6172027587891
540,68.007942199707,76.6964111328125,83.6153030395508
541,68.0026245117188,76.6940765380859,83.6128997802734
542,67.9985809326172,76.6893005371094,83.6107025146484
543,67.9939804077148,76.6865844726563,83.6091995239258
544,67.9892654418945,76.6844635009766,83.6072006225586
545,67.9838409423828,76.6828689575195,83.6048965454102
546,67.982292175293,76.6809768676758,83.6032028198242
547,67.9782333374024,76.6779708862305,83.6014022827149
548,67.974235534668,76.6745681762695,83.5981979370117
549,67.9710083007813,76.6721420288086,83.5953979492188
550,67.9647445678711,76.6701278686523,83.5933990478516
551,67.9602813720703,76.6685333251953,83.5915985107422
552,67.9560394287109,76.6659164428711,83.5896987915039
553,67.9511871337891,76.6642608642578,83.5883026123047
554,67.9474868774414,76.6599426269531,83.5867004394531
555,67.9432067871094,76.6588363647461,83.5830001831055
556,67.9392166137695,76.656494140625,83.5808029174805
557,67.9373321533203,76.6548767089844,83.5789031982422
558,67.9334106445313,76.6517028808594,83.5774993896484
559,67.9291763305664,76.6511001586914,83.5764999389648
560,67.9255676269531,76.6501693725586,83.5755996704102
561,67.9223556518555,76.6472015380859,83.5727996826172
562,67.9184951782227,76.6459655761719,83.5690994262695
563,67.9152450561523,76.642936706543,83.5665969848633
564,67.9102249145508,76.6406631469727,83.565299987793
565,67.9073257446289,76.6384429931641,83.5607986450195
566,67.9045181274414,76.6373138427734,83.5574035644531
567,67.8993835449219,76.6341094970703,83.5543975830078
568,67.8960113525391,76.6320495605469,83.5531005859375
569,67.8906784057617,76.6289215087891,83.5509033203125
570,67.8862152099609,76.6242599487305,83.5478973388672
571,67.881721496582,76.6207809448242,83.5453033447266
572,67.8759994506836,76.6175384521484,83.5438003540039
573,67.8740234375,76.6165771484375,83.5417022705078
574,67.8715133666992,76.6148300170898,83.5394973754883
575,67.8694076538086,76.6107711791992,83.5380020141602
576,67.8666152954102,76.6087493896484,83.5342025756836
577,67.8627166748047,76.6071701049805,83.5311965942383
578,67.8586273193359,76.604850769043,83.5273971557617
579,67.8541946411133,76.6020431518555,83.5250015258789
580,67.8491744995117,76.5983276367188,83.5225982666016
581,67.8404922485352,76.5963821411133,83.5198974609375
582,67.8372039794922,76.5945129394531,83.5171966552734
583,67.8345413208008,76.5918350219727,83.5152969360352
584,67.829460144043,76.5888442993164,83.5142974853516
585,67.8247146606445,76.586540222168,83.5133972167969
586,67.8204650878906,76.5825805664062,83.5110015869141
587,67.8123397827148,76.5781478881836,83.5091018676758
588,67.809211730957,76.5760040283203,83.5067977905274
589,67.8062133789063,76.5745849609375,83.506103515625
590,67.8020706176758,76.5715942382812,83.5047988891602
591,67.7981109619141,76.5701217651367,83.5011978149414
592,67.7941360473633,76.5684509277344,83.4991989135742
593,67.7915191650391,76.5664443969727,83.4957962036133
594,67.7869567871094,76.5649108886719,83.4942016601562
595,67.7802658081055,76.5635452270508,83.4924011230469
596,67.7766494750977,76.5614013671875,83.4898986816406
597,67.7747039794922,76.5595703125,83.4877014160156
598,67.7699966430664,76.5564804077148,83.4859008789062
599,67.763786315918,76.5535049438477,83.4839019775391
600,67.7595977783203,76.5501708984375,83.4807968139648
601,67.7571640014648,76.5481414794922,83.477897644043
602,67.7532196044922,76.5441055297852,83.4766998291016
603,67.7502670288086,76.541748046875,83.47509765625
604,67.7450256347656,76.5404510498047,83.4725036621094
605,67.7428665161133,76.5373001098633,83.4688034057617
606,67.738037109375,76.5343399047852,83.4669036865234
607,67.732795715332,76.5318832397461,83.4632034301758
608,67.7280197143555,76.5297622680664,83.4617004394531
609,67.7256317138672,76.5275650024414,83.4598999023438
610,67.7221298217773,76.5264587402344,83.4579010009766
611,67.7172317504883,76.5251846313477,83.456901550293
612,67.7158050537109,76.5227737426758,83.4541015625
613,67.712043762207,76.5201950073242,83.4521026611328
614,67.7089538574219,76.5172348022461,83.4478988647461
615,67.7040023803711,76.5152053833008,83.4459991455078
616,67.6997909545898,76.510368347168,83.442497253418
617,67.6978149414063,76.5069122314453,83.4402008056641
618,67.6944198608399,76.5028915405273,83.4385986328125
619,67.692497253418,76.501220703125,83.4363021850586
620,67.6907348632813,76.4988479614258,83.4345016479492
621,67.6859436035156,76.4968566894531,83.4330978393555
622,67.680305480957,76.4947967529297,83.4308013916016
623,67.676399230957,76.4931945800781,83.4287033081055
624,67.6739120483398,76.4903030395508,83.4262008666992
625,67.6702194213867,76.4880752563477,83.4254989624023
626,67.6668472290039,76.486457824707,83.4247970581055
627,67.6612167358398,76.4847564697266,83.4224014282227
628,67.6594543457031,76.4830703735352,83.4205017089844
629,67.6571273803711,76.4817352294922,83.4163970947266
630,67.6529083251953,76.4806671142578,83.4132995605469
631,67.6465301513672,76.478385925293,83.410400390625
632,67.6402359008789,76.476676940918,83.4085006713867
633,67.6356048583984,76.4741287231445,83.4047012329102
634,67.6288757324219,76.4705429077148,83.4029006958008
635,67.6269149780273,76.4672775268555,83.4008026123047
636,67.6237106323242,76.4648590087891,83.3986968994141
637,67.6197738647461,76.4634475708008,83.3957977294922
638,67.6170501708984,76.4611206054687,83.3930969238281
639,67.6116256713867,76.4590377807617,83.3916015625
640,67.6090698242188,76.4573669433594,83.390998840332
641,67.6056060791016,76.4555816650391,83.3899993896484
642,67.6023025512695,76.4537506103516,83.3873977661133
643,67.5984497070313,76.4510040283203,83.3856964111328
644,67.5935211181641,76.4497833251953,83.3843994140625
645,67.5908203125,76.447883605957,83.3812026977539
646,67.5885543823242,76.4465255737305,83.3804016113281
647,67.5866775512695,76.4447784423828,83.3778991699219
648,67.5808639526367,76.4428253173828,83.3768005371094
649,67.5756149291992,76.4417495727539,83.3751983642578
650,67.5696563720703,76.439826965332,83.3738021850586
651,67.5659561157227,76.438102722168,83.3712005615234
652,67.5640716552734,76.4359512329102,83.3702011108398
653,67.561149597168,76.435417175293,83.3691024780273
654,67.557243347168,76.4333877563477,83.3681030273437
655,67.5546188354492,76.4319076538086,83.367301940918
656,67.5517044067383,76.4293746948242,83.3651962280274
657,67.5461502075195,76.4263000488281,83.3627014160156
658,67.5414505004883,76.4252700805664,83.3601989746094
659,67.5388565063477,76.4227981567383,83.3584976196289
660,67.5369033813477,76.4172058105469,83.3570022583008
661,67.5340728759766,76.4163665771484,83.3554992675781
662,67.5296096801758,76.4153900146484,83.3537979125977
663,67.5279235839844,76.4133987426758,83.3517990112305
664,67.5247497558594,76.4104232788086,83.3498992919922
665,67.5190200805664,76.4079513549805,83.347297668457
666,67.5167465209961,76.4060974121094,83.345703125
667,67.5130996704102,76.4043884277344,83.3442993164062
668,67.5054397583008,76.401985168457,83.3422012329102
669,67.5023880004883,76.4003067016602,83.3386993408203
670,67.4991302490234,76.3981857299805,83.3367004394531
671,67.4952850341797,76.3955917358399,83.3358993530274
672,67.4916610717773,76.3933258056641,83.3336029052734
673,67.4885711669922,76.3919525146484,83.3313980102539
674,67.4848175048828,76.3906707763672,83.3287963867187
675,67.4834747314453,76.3880767822266,83.3256988525391
676,67.4810256958008,76.3845825195313,83.3244018554688
677,67.4765319824219,76.3827133178711,83.3224029541016
678,67.4740753173828,76.381477355957,83.3199005126953
679,67.4713821411133,76.3783493041992,83.3182983398438
680,67.4679794311524,76.376579284668,83.3171005249023
681,67.4656219482422,76.3747100830078,83.3162994384766
682,67.4624710083008,76.3737640380859,83.3147964477539
683,67.4596710205078,76.3719863891602,83.3132019042969
684,67.4558486938477,76.3710861206055,83.3119964599609
685,67.4545669555664,76.3675155639649,83.3112030029297
686,67.4515075683594,76.3630981445313,83.3087997436524
687,67.4487533569336,76.3619003295898,83.3072967529297
688,67.4478149414063,76.360466003418,83.3059997558594
689,67.4457855224609,76.3557815551758,83.3029022216797
690,67.4414443969727,76.3524475097656,83.3012008666992
691,67.4363479614258,76.3500289916992,83.2995986938477
692,67.4332122802734,76.3478393554688,83.2975006103516
693,67.4302749633789,76.3453140258789,83.2949981689453
694,67.425537109375,76.3438110351563,83.2920989990234
695,67.4233551025391,76.3418807983399,83.2914962768555
696,67.4200439453125,76.3411560058594,83.2889022827149
697,67.4182662963867,76.3378601074219,83.2873992919922
698,67.4163284301758,76.3359527587891,83.2861022949219
699,67.4139938354492,76.3331832885742,83.2837982177734
700,67.4118423461914,76.3307113647461,83.282096862793
701,67.4071807861328,76.3298263549805,83.2795028686524
702,67.4043884277344,76.3276214599609,83.2766036987305
703,67.403564453125,76.3268966674805,83.2730026245117
704,67.4003982543945,76.3258285522461,83.2707977294922
705,67.3969421386719,76.3239822387695,83.2693023681641
706,67.3940658569336,76.3225631713867,83.2683029174805
707,67.3904495239258,76.3208847045898,83.2660980224609
708,67.3872833251953,76.3178482055664,83.2639999389648
709,67.3830413818359,76.3170166015625,83.2624969482422
710,67.3783340454102,76.3152847290039,83.2610015869141
711,67.3720092773438,76.3130950927734,83.2591018676758
712,67.3694458007813,76.3116073608398,83.2570037841797
713,67.3657379150391,76.3097229003906,83.2553024291992
714,67.3634414672852,76.3080139160156,83.2546005249023
715,67.3605422973633,76.3046569824219,83.2509994506836
716,67.3594512939453,76.301643371582,83.249397277832
717,67.3567352294922,76.2987442016602,83.2480010986328
718,67.350715637207,76.2970809936523,83.2456970214844
719,67.3495941162109,76.2948379516602,83.2441024780274
720,67.3466796875,76.2920227050781,83.2421035766602
721,67.3394393920898,76.2906265258789,83.2398986816406
722,67.3359985351563,76.2866973876953,83.2373962402344
723,67.3327026367187,76.2847137451172,83.2343978881836
724,67.3308334350586,76.2831954956055,83.2323989868164
725,67.328369140625,76.2815170288086,83.2317962646484
726,67.3251419067383,76.2805328369141,83.2295989990234
727,67.322639465332,76.2790069580078,83.2288970947266
728,67.3208847045899,76.2760620117188,83.2269973754883
729,67.3192825317383,76.2751312255859,83.2257995605469
730,67.3181228637695,76.2732009887695,83.2240982055664
731,67.3146743774414,76.271369934082,83.2229995727539
732,67.3125839233398,76.2694396972656,83.2217025756836
733,67.3076782226562,76.2662658691406,83.220703125
734,67.3048934936523,76.2653884887695,83.2183990478516
735,67.3010025024414,76.26416015625,83.2169036865234
736,67.2962417602539,76.2622985839844,83.2154998779297
737,67.2922515869141,76.2606964111328,83.2134017944336
738,67.2896041870117,76.2586669921875,83.2118988037109
739,67.2863998413086,76.2574234008789,83.2101974487305
740,67.2827529907227,76.2548217773437,83.2082977294922
741,67.2784652709961,76.250358581543,83.2045974731445
742,67.2758178710938,76.2480773925781,83.203498840332
743,67.2717514038086,76.2468872070312,83.2027969360352
744,67.2698440551758,76.2441940307617,83.2012023925781
745,67.267463684082,76.2425842285156,83.1993026733398
746,67.2641296386719,76.2419128417969,83.1967010498047
747,67.2615127563477,76.240234375,83.196403503418
748,67.2559356689453,76.2387161254883,83.1945037841797
749,67.2528991699219,76.2371368408203,83.1932983398437
750,67.2501525878906,76.2350845336914,83.192497253418
751,67.2463073730469,76.2307052612305,83.1918029785156
752,67.2447738647461,76.2292938232422,83.1901016235352
753,67.2369232177734,76.2263641357422,83.1886978149414
754,67.2331161499023,76.2251968383789,83.1877975463867
755,67.2285308837891,76.2249145507812,83.1855010986328
756,67.2253875732422,76.2237319946289,83.1847991943359
757,67.2236938476563,76.2195434570313,83.1837005615234
758,67.2221145629883,76.2163162231445,83.1820983886719
759,67.2202301025391,76.2145156860352,83.179801940918
760,67.2161331176758,76.2127227783203,83.1780014038086
761,67.2144927978516,76.2089614868164,83.1765975952149
762,67.2124710083008,76.2077789306641,83.1735992431641
763,67.2085494995117,76.2074203491211,83.1725997924805
764,67.2066802978516,76.2063980102539,83.1695022583008
765,67.2040328979492,76.2042617797852,83.1672973632812
766,67.2008895874023,76.2014312744141,83.1649017333984
767,67.1973724365234,76.2007827758789,83.163200378418
768,67.1955413818359,76.1992263793945,83.1615982055664
769,67.191162109375,76.1955337524414,83.1604995727539
770,67.1891479492188,76.1934051513672,83.1587982177734
771,67.1863403320313,76.1926956176758,83.1560974121094
772,67.1831512451172,76.1910018920898,83.1550979614258
773,67.1807403564453,76.1902770996094,83.152702331543
774,67.1781616210938,76.188835144043,83.151496887207
775,67.1757278442383,76.1871566772461,83.1505966186523
776,67.1724548339844,76.1844100952149,83.14990234375
777,67.1709976196289,76.1839828491211,83.1485977172852
778,67.1693344116211,76.1822357177734,83.1470031738281
779,67.1660919189453,76.1799087524414,83.1451034545898
780,67.1646728515625,76.1785888671875,83.1445007324219
781,67.1614685058594,76.1778182983398,83.1436004638672
782,67.1595153808594,76.1762237548828,83.1423034667969
783,67.1579437255859,76.1749725341797,83.1404037475586
784,67.1562423706055,76.1716079711914,83.1380996704102
785,67.1532897949219,76.1702880859375,83.1370010375977
786,67.1516494750977,76.1668930053711,83.1349029541016
787,67.149299621582,76.1664123535156,83.1337966918945
788,67.1462860107422,76.1614303588867,83.1314010620117
789,67.1435699462891,76.1582794189453,83.1284027099609
790,67.139518737793,76.1553497314453,83.1253967285156
791,67.1354293823242,76.1546478271484,83.1238021850586
792,67.132942199707,76.1531600952148,83.1224975585937
793,67.1315765380859,76.1511917114258,83.1212005615234
794,67.1278457641602,76.1495895385742,83.1197967529297
795,67.1250762939453,76.1480102539062,83.1185989379883
796,67.1221542358398,76.1463851928711,83.1172027587891
797,67.1204223632813,76.1455383300781,83.1144027709961
798,67.1187438964844,76.1427230834961,83.1130981445313
799,67.1144180297852,76.1410064697266,83.1125030517578
800,67.1113662719727,76.1384963989258,83.111198425293
801,67.1076049804688,76.1372146606445,83.1106033325195
802,67.1025466918945,76.1357727050781,83.1091003417969
803,67.1000137329102,76.1353454589844,83.1076965332031
804,67.0980682373047,76.1316909790039,83.1056976318359
805,67.0944061279297,76.1270446777344,83.1046981811523
806,67.0900344848633,76.1247024536133,83.1024017333984
807,67.0870971679688,76.1235198974609,83.0982971191406
808,67.0840377807617,76.1226577758789,83.097297668457
809,67.0799789428711,76.1213989257813,83.0955963134766
810,67.0776748657227,76.1166763305664,83.0938034057617
811,67.0748901367188,76.1150054931641,83.0926971435547
812,67.0732650756836,76.1126556396484,83.0919036865234
813,67.0690765380859,76.1107406616211,83.0913009643555
814,67.067268371582,76.109001159668,83.0886001586914
815,67.0636596679688,76.1084594726563,83.0869979858398
816,67.0611877441406,76.1061096191406,83.0855026245117
817,67.0569229125977,76.1054077148438,83.0841979980469
818,67.0532684326172,76.1024169921875,83.0830001831055
819,67.0502624511719,76.1006546020508,83.0821990966797
820,67.0448455810547,76.0990600585938,83.0802001953125
821,67.0413208007813,76.098388671875,83.0790023803711
822,67.0400466918945,76.0966262817383,83.0771026611328
823,67.0388412475586,76.0959396362305,83.0761032104492
824,67.0363006591797,76.0933074951172,83.073600769043
825,67.0348968505859,76.0925598144531,83.0730972290039
826,67.0320205688477,76.0911636352539,83.0718002319336
827,67.0294342041016,76.0893249511719,83.0708999633789
828,67.028678894043,76.0880279541016,83.0687026977539
829,67.026985168457,76.0856628417969,83.0669021606445
830,67.0245742797852,76.0840759277344,83.0654983520508
831,67.0225830078125,76.0825805664063,83.0650024414063
832,67.0195541381836,76.0804061889648,83.0634002685547
833,67.0149765014648,76.0774002075195,83.0609970092774
834,67.0129165649414,76.0759048461914,83.059196472168
835,67.0051956176758,76.0751800537109,83.0574035644531
836,67.0044097900391,76.0739212036133,83.0559997558594
837,67.0021743774414,76.0730743408203,83.0553970336914
838,67.000602722168,76.0715560913086,83.0539016723633
839,66.9957809448242,76.0707702636719,83.0513000488281
840,66.9944076538086,76.0690307617188,83.049201965332
841,66.9929809570313,76.0660400390625,83.0479965209961
842,66.9905014038086,76.0643920898437,83.0462036132812
843,66.9878463745117,76.0631790161133,83.0447998046875
844,66.9862747192383,76.0616836547852,83.0429992675781
845,66.9814300537109,76.0603103637695,83.0414962768555
846,66.9786911010742,76.0586090087891,83.0391998291016
847,66.9768142700195,76.0549621582031,83.0371017456055
848,66.9739532470703,76.0517044067383,83.0363998413086
849,66.9710922241211,76.0496597290039,83.0353012084961
850,66.9695205688477,76.0482482910156,83.0335006713867
851,66.9670639038086,76.0476531982422,83.0309982299805
852,66.9637298583984,76.0459442138672,83.0286026000977
853,66.9606857299805,76.0444717407227,83.027099609375
854,66.95947265625,76.040153503418,83.0258026123047
855,66.9564514160156,76.039680480957,83.0216979980469
856,66.9530410766602,76.0386199951172,83.0205993652344
857,66.9520568847656,76.0371475219727,83.0179977416992
858,66.9501266479492,76.0364685058594,83.0165023803711
859,66.9472961425781,76.035758972168,83.0158996582031
860,66.9463958740234,76.034294128418,83.0139999389649
861,66.9426956176758,76.0332870483398,83.0128021240234
862,66.9402618408203,76.0310592651367,83.0113983154297
863,66.9389801025391,76.0299606323242,83.0098037719727
864,66.9355545043945,76.0280914306641,83.0092010498047
865,66.9332962036133,76.0271148681641,83.0072021484375
866,66.9296112060547,76.0265579223633,83.0057983398438
867,66.929069519043,76.0244598388672,83.0035018920898
868,66.9270935058594,76.0232849121094,83.0025024414062
869,66.9251480102539,76.0219268798828,83.0016021728516
870,66.9225387573242,76.0213088989258,82.9994964599609
871,66.9177093505859,76.0202331542969,82.9987030029297
872,66.9144134521484,76.0189208984375,82.9972991943359
873,66.9122543334961,76.0162200927734,82.996696472168
874,66.9113998413086,76.0146484375,82.9946975708008
875,66.908805847168,76.0136337280273,82.9937973022461
876,66.9064178466797,76.010124206543,82.9907989501953
877,66.9048919677734,76.0086822509766,82.9889984130859
878,66.902214050293,76.0063629150391,82.9869995117187
879,66.9015579223633,76.0047760009766,82.9854965209961
880,66.8981246948242,76.0030212402344,82.9829025268555
881,66.893669128418,76.0023574829102,82.9824981689453
882,66.8888168334961,76.0010070800781,82.9806976318359
883,66.8853912353516,75.9999389648438,82.9789962768555
884,66.8829650878906,75.9989013671875,82.9775009155273
885,66.8795471191406,75.9974136352539,82.9766998291016
886,66.8780212402344,75.9967346191406,82.9746017456055
887,66.8748321533203,75.9955978393555,82.9733963012695
888,66.8721389770508,75.9945755004883,82.9727020263672
889,66.8702163696289,75.9937896728516,82.9710998535156
890,66.8666458129883,75.9923706054687,82.9697036743164
891,66.8633041381836,75.9907302856445,82.967903137207
892,66.8622741699219,75.9894485473633,82.9670028686524
893,66.8593215942383,75.988883972168,82.965202331543
894,66.8582077026367,75.9875183105469,82.9634017944336
895,66.857292175293,75.9855499267578,82.9627990722656
896,66.8564910888672,75.9848251342774,82.9602966308594
897,66.8536911010742,75.9818725585938,82.9586029052734
898,66.8505859375,75.9806671142578,82.9579010009766
899,66.8493499755859,75.9795532226562,82.9571990966797
900,66.8455276489258,75.9773941040039,82.9560012817383
901,66.8435974121094,75.9749755859375,82.9543991088867
902,66.8399887084961,75.9729156494141,82.9530029296875
903,66.8349304199219,75.9713973999024,82.9525985717774
904,66.8328094482422,75.9698257446289,82.9515991210937
905,66.8302307128906,75.9684524536133,82.9497985839844
906,66.8280487060547,75.9659118652344,82.9483032226563
907,66.8225402832031,75.9633026123047,82.9469985961914
908,66.8210983276367,75.9622497558594,82.9441986083984
909,66.8183059692383,75.961540222168,82.9427032470703
910,66.8166885375977,75.9580841064453,82.9409027099609
911,66.8141174316406,75.9562454223633,82.9397964477539
912,66.8128814697266,75.9549179077149,82.9384002685547
913,66.8106307983399,75.9539794921875,82.9367980957031
914,66.808952331543,75.9514007568359,82.9359970092773
915,66.8071365356445,75.9494018554688,82.9345016479492
916,66.8061904907227,75.9472808837891,82.9334030151367
917,66.8032684326172,75.9458389282227,82.9320983886719
918,66.8001403808594,75.9437484741211,82.9300994873047
919,66.7978439331055,75.9418716430664,82.9284973144531
920,66.7964706420898,75.9405059814453,82.9264984130859
921,66.7944946289063,75.9393844604492,82.9229965209961
922,66.7908172607422,75.9382171630859,82.921501159668
923,66.7893371582031,75.9378128051758,82.9191970825195
924,66.7872467041016,75.9365844726563,82.9175033569336
925,66.7847290039063,75.935920715332,82.9164962768555
926,66.7819061279297,75.9340286254883,82.9141998291016
927,66.7801208496094,75.9315795898438,82.91259765625
928,66.7764587402344,75.9299087524414,82.9108963012695
929,66.7747268676758,75.9265441894531,82.9096984863281
930,66.7722854614258,75.9247436523438,82.9088973999023
931,66.7687225341797,75.9230117797852,82.9074020385742
932,66.7662506103516,75.9218292236328,82.9058990478516
933,66.7649765014648,75.9188766479492,82.9051971435547
934,66.7624435424805,75.9168243408203,82.9036026000977
935,66.7594833374023,75.9142913818359,82.902702331543
936,66.7570953369141,75.9129486083984,82.9017028808594
937,66.7551422119141,75.9121475219727,82.9007034301758
938,66.750114440918,75.9103698730469,82.9001998901367
939,66.749641418457,75.9091873168945,82.8994979858399
940,66.7449645996094,75.9078140258789,82.896598815918
941,66.7431106567383,75.9076614379883,82.8953018188477
942,66.7421188354492,75.9059600830078,82.8929977416992
943,66.740837097168,75.9044799804687,82.8920974731445
944,66.7372131347656,75.9029083251953,82.8910980224609
945,66.7337493896484,75.9011154174805,82.8902969360352
946,66.7323150634766,75.9007339477539,82.8892974853516
947,66.7278366088867,75.8988876342773,82.8870010375977
948,66.724967956543,75.8983459472656,82.8852005004883
949,66.7238693237305,75.8958740234375,82.8842010498047
950,66.7219696044922,75.893669128418,82.8824005126953
951,66.7196960449219,75.8921356201172,82.8802032470703
952,66.7183456420898,75.8903121948242,82.878303527832
953,66.7155532836914,75.8867416381836,82.8780975341797
954,66.7127990722656,75.8847808837891,82.8764038085938
955,66.7108688354492,75.8833084106445,82.8744964599609
956,66.7074813842774,75.8827667236328,82.8729019165039
957,66.7064666748047,75.8816223144531,82.8720016479492
958,66.7047958374023,75.8795776367188,82.8701019287109
959,66.6999740600586,75.8786163330078,82.8686981201172
960,66.697883605957,75.877571105957,82.8675003051758
961,66.6953277587891,75.8755798339844,82.8664016723633
962,66.6938171386719,75.8741836547852,82.8656997680664
963,66.691780090332,75.8729400634766,82.8643035888672
964,66.6893157958984,75.8725433349609,82.8638000488281
965,66.6878433227539,75.8714828491211,82.8626022338867
966,66.686653137207,75.8704681396484,82.8612976074219
967,66.6849136352539,75.8699188232422,82.8597030639648
968,66.6836013793945,75.8687896728516,82.8587036132813
969,66.6808700561523,75.8675994873047,82.8561019897461
970,66.6787948608399,75.8663864135742,82.8548965454102
971,66.6758880615234,75.8656463623047,82.8536987304688
972,66.673942565918,75.8649291992188,82.8519973754883
973,66.6710815429687,75.8639373779297,82.8507995605469
974,66.6677474975586,75.8634490966797,82.8481979370117
975,66.6667938232422,75.8613891601563,82.8473968505859
976,66.6661682128906,75.859375,82.8460998535156
977,66.6636276245117,75.858039855957,82.8441009521484
978,66.6616134643555,75.8572998046875,82.8434982299805
979,66.6586837768555,75.8563079833984,82.842399597168
980,66.6561584472656,75.8524780273438,82.8415985107422
981,66.6538543701172,75.852165222168,82.8392028808594
982,66.6520385742188,75.851318359375,82.83740234375
983,66.6506118774414,75.8506698608398,82.8358001708984
984,66.6499557495117,75.8500900268555,82.8355026245117
985,66.6466979980469,75.8484268188477,82.8350982666016
986,66.6444473266602,75.8469009399414,82.8338012695312
987,66.6416168212891,75.8456649780274,82.8331985473633
988,66.63916015625,75.844596862793,82.8321990966797
989,66.6374435424805,75.8435821533203,82.8304977416992
990,66.6348419189453,75.841682434082,82.8287963867188
991,66.6324081420899,75.8402862548828,82.8275985717773
992,66.6315841674805,75.8383178710938,82.825798034668
993,66.6310806274414,75.8363418579102,82.8237991333008
994,66.6293258666992,75.8346557617188,82.8219985961914
995,66.6265487670898,75.8331985473633,82.8205032348633
996,66.6247329711914,75.8325042724609,82.818000793457
997,66.6205368041992,75.8312377929687,82.8169021606445
998,66.6163330078125,75.8305816650391,82.8154983520508
999,66.6133575439453,75.8303833007813,82.8132019042969
1000,66.6087265014648,75.8302917480469,82.8117980957031

